Narrowband Interference Mitigation in SC-FDMA Using Bayesian Sparse Recovery

This paper presents a novel narrowband interference (NBI) mitigation scheme for SC-FDMA systems. The proposed NBI cancellation scheme exploits the frequency domain sparsity of the unknown signal and adopts a low complexity Bayesian sparse recovery procedure. At the transmitter, a few randomly chosen sub-carriers are kept data free to sense the NBI signal at the receiver. Further, it is noted that in practice, the sparsity of the NBI signal is destroyed by a grid mismatch between NBI sources and the system under consideration. Towards this end, first an accurate grid mismatch model is presented that is capable of assuming independent offsets for multiple NBI sources. Secondly, prior to NBI reconstruction, the sparsity of the unknown signal is restored by employing a sparsifying transform. To improve the spectral efficiency of the proposed scheme, a data-aided NBI recovery procedure is outlined that relies on adaptively selecting a subset of data carriers and uses them as additional measurements to enhance the NBI estimation. Finally, the proposed scheme is extended to single-input multi-output systems by performing a collaborative NBI support search over all antennas. Numerical results are presented that depict the suitability of the proposed scheme for NBI mitigation.

==> Part1_Exp1_1.dat <==
EbNo,NoNBI,NBI,SABMP,l1
5,0.12946,0.17051,0.16809,0.15662
7.5,0.084425,0.13134,0.11589,0.09963
10,0.052161,0.11974,0.06862,0.061328
12.5,0.023298,0.095866,0.029646,0.026263
15,0.007149,0.085249,0.0075699,0.0067637
17.5,0.0013691,0.079253,0.0009196,0.00078002
20,0.00012435,0.084738,2.6693e-05,2.6042e-05
22.5,8.4635e-06,0.081022,0,0
25,6.5104e-07,0.077023,0,0


==> Part1_Exp1_1_RT.dat <==
EbNo,SABMP,l1
5,0.027598,0.94372
7.5,0.02509,0.89199
10,0.029137,1.1174
12.5,0.030324,1.1684
15,0.030784,1.2396
17.5,0.030534,1.2234
20,0.030696,1.2646
22.5,0.031421,1.3365
25,0.028907,1.1692


==> Part1_Exp1_2.dat <==
TS,NoNBI,NBI,SABMP,l1
10,0.001312,0.082306,0.013298,0.0047142
12.5,0.001312,0.082306,0.0090184,0.0032443
15,0.001312,0.082306,0.0054671,0.0022972
17.5,0.001312,0.082306,0.0032443,0.0016861
20,0.001312,0.082306,0.0021929,0.0014092
22.5,0.001312,0.082306,0.0012873,0.00097374
25,0.001312,0.082306,0.00080273,0.00074414
27.5,0.001312,0.082306,0.00063473,0.00065321
30,0.001312,0.082306,0.00045531,0.00046927


==> Part1_Exp1_2_RT.dat <==
TS,SABMP,l1
10,0.028118,0.50462
12.5,0.026788,0.55179
15,0.02714,0.5728
17.5,0.02848,0.67551
20,0.029568,0.76146
22.5,0.030376,0.87868
25,0.030779,1.1118
27.5,0.030876,1.1817
30,0.031531,1.429


==> Part1_Exp1_3.dat <==
pvec,NoNBI,NBI,SABMP
0.2,0.0013136,0.08182,0.00079609
0.4,0.0013136,0.08182,0.00059126
0.6,0.0013136,0.08182,0.00061564
0.8,0.0013136,0.08182,0.00060156
1,0.0013136,0.08182,0.00063385
1.2,0.0013136,0.08182,0.00063932
1.4,0.0013136,0.08182,0.00075175
1.6,0.0013136,0.08182,0.00075052
1.8,0.0013136,0.08182,0.0009088


==> Part1_Exp2_1.dat <==
NumNBI,NoGrid,Spread,Haar,Window
1,0.99805,0.75518,0.97268,0.93383
2,0.9967,0.75309,0.96038,0.9364
3,0.99534,0.75077,0.94959,0.93661
4,0.99397,0.74758,0.9397,0.93567
5,0.99259,0.74823,0.93173,0.93521
6,0.99125,0.74053,0.92266,0.93177


==> Part1_Exp2_2.dat <==
EbNo,NoNBI,NBI,SABMP,Haar,Window,l1
5,0.13646,0.17715,0.18262,0.18216,0.17975,0.18236
7.5,0.090921,0.14687,0.129,0.13066,0.13227,0.13605
10,0.051394,0.13988,0.079478,0.07907,0.080755,0.091631
12.5,0.024161,0.1129,0.041775,0.042499,0.040871,0.054567
15,0.0073069,0.096932,0.016342,0.01608,0.016632,0.027729
17.5,0.0013367,0.09662,0.0050161,0.0039235,0.0047315,0.012892
20,0.00013607,0.088983,0.0014707,0.00086263,0.001306,0.0064564
22.5,9.1146e-06,0.087035,0.00067773,0.0002793,0.00066016,0.0038333
25,0,0.090523,0.00044987,0.00014193,0.00040625,0.0036048


==> Part1_Exp2_3.dat <==
TS,NoNBI,NBI,SABMP,Haar,Window,l1
10,6.9033e-06,0.089408,0.012387,0.0084288,0.015688,0.031311
12.5,6.9033e-06,0.089408,0.0062991,0.0039838,0.0066931,0.022416
15,6.9033e-06,0.089408,0.0037638,0.0019203,0.0036818,0.017354
17.5,6.9033e-06,0.089408,0.001814,0.00081872,0.0017778,0.012115
20,6.9033e-06,0.089408,0.0012104,0.00056341,0.0014976,0.0099506
22.5,6.9033e-06,0.089408,0.0010372,0.00038068,0.00090025,0.0061256
25,6.9033e-06,0.089408,0.00064128,0.00026237,0.00050456,0.0038789
27.5,6.9033e-06,0.089408,0.00056989,0.0002043,0.0004254,0.0027392
30,6.9033e-06,0.089408,0.00050908,0.00016341,0.00038198,0.0016376


==> Part1_Exp3_1.dat <==
EbNo,LS,MMSE,SABMP
5,0.20319,0.13496,0.19115
7.5,0.152,0.088715,0.12478
10,0.1168,0.053229,0.083385
12.5,0.080729,0.022826,0.039164
15,0.034377,0.0069675,0.013
17.5,0.014853,0.0012786,0.0020755
20,0.0068288,0.00011198,0.00015169
22.5,0.0036426,6.5104e-06,1.3021e-06
25,0.0010397,6.5104e-07,0


==> Part2_Exp1_1.dat <==
EbNo,NoNBI,NBI,SABMP,SABMPA
5,0.13301,0.15901,0.22381,0.19098
7.5,0.092813,0.12866,0.17295,0.14701
10,0.052196,0.12905,0.12464,0.098474
12.5,0.022489,0.10876,0.083929,0.050893
15,0.0073258,0.095151,0.051559,0.023108
17.5,0.0013327,0.090807,0.021831,0.005479
20,0.00012277,0.089542,0.0090519,0.0013142
22.5,6.1384e-06,0.088623,0.0037662,0.00045982
25,0,0.091994,0.0016925,0.00020536


==> Part2_Exp1_2.dat <==
EbNo,NoNBI,NBI,SABMP,SABMPA
5,0.13445,0.1594,0.21297,0.18061
7.5,0.08933,0.13839,0.15795,0.12973
10,0.053279,0.11581,0.11482,0.090216
12.5,0.023542,0.10654,0.069336,0.038714
15,0.0069641,0.085524,0.031007,0.011307
17.5,0.0013105,0.081595,0.0085672,0.0013092
20,0.00013895,0.078187,0.0011155,5.1339e-05
22.5,3.3482e-06,0.076246,7.0312e-05,0
25,0,0.074518,5.5804e-07,0


==> Part2_Exp1_3.dat <==
EbNo,1632,4832,8032,1664,4864,8064
5,0.63542,0.50231,0.44444,0.6875,0.56146,0.505
7.5,0.76683,0.63702,0.57981,0.82083,0.73125,0.68583
10,0.85227,0.76752,0.71193,0.9475,0.88792,0.84675
12.5,0.94215,0.89605,0.85838,0.9935,0.97867,0.9658
15,0.98543,0.96347,0.94734,0.99893,0.99608,0.9933
17.5,0.99494,0.98886,0.98333,0.99997,0.99975,0.99948
20,0.99806,0.99593,0.99408,1,0.99997,0.99989
22.5,0.99906,0.99828,0.99731,1,0.99999,0.99996
25,0.99959,0.99927,0.99878,1,0.99996,0.99996


==> Part3_Exp1_1.dat <==
EbNo,NBI,Ind,Jnt
5,0.065126,0.14726,0.12323
7.5,0.062411,0.097187,0.072679
10,0.043553,0.058142,0.041215
12.5,0.021555,0.023536,0.0108
15,0.023891,0.0070536,0.0027455
17.5,0.021749,0.0022178,0.00078353
20,0.019269,0.0006808,0.00024665
22.5,0.021283,0.00028627,0.00017076
25,0.02161,0.00024051,0.00014732


==> spread.dat <==
Number,Off,NoOff
1,0.010753,1.2853e-015
2,0.010065,2.6576e-015
3,0.0095218,1.5564e-015
4,0.0090981,1.3898e-015
5,0.0087735,2.1829e-016
6,0.0085323,2.2046e-016
7,0.0083622,3.9172e-016
8,0.0082533,5.3977e-016
9,0.0081976,1.2166e-015
10,0.0081886,4.5961e-016
11,0.0082214,1.0738e-015
12,0.0082918,7.4588e-016
13,0.0083967,3.2845e-015
14,0.0085339,3.7043e-015
15,0.0087016,1.8276e-015
16,0.0088988,1.617e-015
17,0.0091253,8.5396e-016
18,0.009381,9.7459e-016
19,0.0096666,8.3401e-016
20,0.0099833,1.44e-015
21,0.010333,9.2935e-016
22,0.010717,6.5311e-016
23,0.01114,6.7397e-016
24,0.011603,1.9081e-015
25,0.012113,2.1197e-015
26,0.012674,1.7503e-015
27,0.013293,7.8748e-016
28,0.013977,4.8973e-016
29,0.014736,1.7815e-015
30,0.015582,2.5524e-016
31,0.01653,4.7659e-016
32,0.017597,3.1909e-016
33,0.018807,1.1652e-015
34,0.020188,1.1013e-015
35,0.02178,1.8387e-015
36,0.023631,2.2098e-015
37,0.025811,1.8385e-015
38,0.028411,2.214e-015
39,0.031567,8.8652e-016
40,0.035473,1.05e-015
41,0.040429,2.31e-015
42,0.046921,9.2423e-016
43,0.055787,5.5439e-016
44,0.06861,1.6771e-015
45,0.08878,2.8378e-015
46,0.12512,3.6533e-015
47,0.20996,3.1507e-015
48,0.63433,1.0756e-015
49,0.63895,1
50,0.21458,1.5749e-015
51,0.12974,1.2173e-015
52,0.093413,1.7766e-015
53,0.07325,1.0031e-015
54,0.060438,2.2338e-016
55,0.051584,9.58e-016
56,0.045106,1.0678e-015
57,0.040166,1.1738e-015
58,0.036279,2.7449e-015
59,0.033144,3.8314e-015
60,0.030566,2.2225e-015
61,0.028412,2.4393e-015
62,0.026587,2.4583e-016
63,0.025025,6.5107e-016
64,0.023675,1.0614e-015
65,0.022498,1.4823e-015
66,0.021466,1.4604e-015
67,0.020556,1.3742e-015
68,0.01975,3.2012e-015
69,0.019032,2.207e-015
70,0.018391,3.1709e-015
71,0.017818,1.8598e-015
72,0.017305,2.144e-015
73,0.016844,3.352e-015
74,0.01643,2.0582e-015
75,0.016059,9.12e-016
76,0.015727,1.5955e-015
77,0.01543,8.9132e-017
78,0.015166,1.0374e-015
79,0.014932,4.4683e-016
80,0.014727,7.6863e-016
81,0.014548,1.7139e-015
82,0.014395,2.3704e-015
83,0.014267,7.2905e-016
84,0.014163,2.0526e-015
85,0.014083,3.2877e-016
86,0.014025,2.5392e-015
87,0.013991,4.013e-016
88,0.01398,1.4249e-015
89,0.013993,7.7983e-016
90,0.014031,1.5992e-015
91,0.014095,1.0679e-015
92,0.014186,2.7771e-015
93,0.014306,4.6746e-015
94,0.014458,2.3212e-015
95,0.014644,1.0676e-015
96,0.014869,2.0397e-015
97,0.015136,2.2997e-015
98,0.015451,2.5986e-015
99,0.015822,7.0747e-016
100,0.016258,8.8772e-016
101,0.016768,1.2855e-015
102,0.017369,6.9423e-016
103,0.01808,1.139e-015
104,0.018924,1.7145e-015
105,0.019937,1.6563e-015
106,0.021165,2.0713e-015
107,0.022676,1.793e-015
108,0.024569,1.1463e-015
109,0.026996,8.9016e-016
110,0.030203,1.3767e-015
111,0.034616,9.998e-016
112,0.041037,1.202e-015
113,0.05119,8.495e-016
114,0.069556,1.3425e-015
115,0.11256,1.1137e-015
116,0.32809,1.9486e-015
117,0.319,0.50811
118,0.10348,2.8504e-015
119,0.060498,2.5464e-015
120,0.042166,2.91e-015
121,0.032058,1.2478e-015
122,0.025694,1.7862e-015
123,0.021351,2.3065e-016
124,0.018226,5.5614e-016
125,0.015893,1.3125e-015
126,0.014107,6.8752e-016
127,0.012716,2.0491e-015
128,0.011621,2.5206e-015

